A combinatorial move on the set of Jenkins-Strebel differentials

We describe an elementary combinatorial move on the set of quadratic differentials with a horizontal one cylinder decom-position. Computer experiment suggests that the corresponding equivalent classes are in one-to-one correspondence with the con-nected component of the strata.

==> softwares/read-me.txt <==
For the quadratic case.

run the following  commands (on SAGE), with the suitable path 
attach ~/Document/progs/final/cylindrical-quadr.sage
attach ~/Document/progs/final/mvquadr_final.spyx


then launch "test_without_reverse(n)" or "test_with_reverse(n)"

The first compute the representatives for the classes defined by the maps T_a, U_t,U_b and the second adds the reverse operation S.

These programmes first compute a (big) set L of elements that must have non-empty intersection with each class. Then, pick an element l in L and remove to L all elements in the same class as l.

For all operations, to save space, we take only one representative for the maps U_t,U_b (theses operations commutes with the operations T_a).

test_without_reverse(n) and test_with_reverse(n) print an ordered list of strata corresponding to the representatives. Since each connected component of each strata must appear in a representative by construction, one only needs to check the result  the strata that appear more than once.

The program works well up to n=9. For n=10, it is pretty long and takes a lot of RAM (it is advised to run it on a computer with at least 8GB).


For the abelian case
run the following  commands (on SAGE), with the suitable path 
attach ~/Document/progs/final/cylindrical-ab.sage
attach ~/Document/progs/final/mvab.spyx

then launch "test(n)"
